Higher Criticism for Discriminating Word-Frequency Tables and Testing Authorship

We adapt the Higher Criticism (HC) goodness-of-fit test to measure the closeness between word-frequency tables. We apply this measure to authorship attribution challenges, where the goal is to identify the author of a document using other documents whose authorship is known. The method is simple yet performs well without handcrafting and tuning; reporting accuracy at the state of the art level in various current challenges. As an inherent side effect, the HC calculation identifies a subset of discriminating words. In practice, the identified words have low variance across documents belonging to a corpus of homogeneous authorship. We conclude that in comparing the similarity of a new document and a corpus of a single author, HC is mostly affected by words characteristic of the author and is relatively unaffected by topic structure.

==> Gut_100_3667auth.csv <==
,clf_name,vocab_size,accuracy,n_split
4,KNN_5,250.0,0.7965069013266628,10.0
5,KNN_5,500.0,0.8161418084900462,10.0
6,KNN_5,1000.0,0.8199572668661871,10.0
7,KNN_5,3000.0,0.8218795134080791,10.0
12,freq_table_HC,250.0,0.8292461398728429,10.0
13,freq_table_HC,500.0,0.8734473876207917,10.0
14,freq_table_HC,1000.0,0.8889831896487544,10.0
15,freq_table_HC,3000.0,0.9004303092568604,10.0
16,freq_table_chisq,250.0,0.7615900597072706,10.0
17,freq_table_chisq,500.0,0.8044222093179076,10.0
18,freq_table_chisq,1000.0,0.8096000655142122,10.0
19,freq_table_chisq,3000.0,0.804418486919492,10.0
20,freq_table_cosine,250.0,0.5859308229478417,10.0
21,freq_table_cosine,500.0,0.5990165423385595,10.0
22,freq_table_cosine,1000.0,0.6096566459701315,10.0
23,freq_table_cosine,3000.0,0.6186685725346555,10.0
24,multinomial_NB,250.0,0.7869641607480532,10.0
25,multinomial_NB,500.0,0.8355116808862286,10.0
26,multinomial_NB,1000.0,0.85951445035065,10.0
27,multinomial_NB,3000.0,0.8941677461622073,10.0


==> Gut_full_sim_measures_10cv.csv <==
,vocab_size,KNN_2,KNN_5,SVM,freq_table_CR,freq_table_HC,freq_table_LL,freq_table_chisq,freq_table_cosine,multinomial_NB
0,250,0.7234562239752131,0.7058902553203372,0.9346987114193788,0.7251704609758644,0.7913270307968858,0.7314245672517973,0.7165991289918147,0.5372359673761429,0.7406816381303455
1,1000,0.7400824709235245,0.7235397090662163,0.9516663212618006,0.7737581225261295,0.8368325785869559,0.7962125988997018,0.7522503494468378,0.5566034061329207,0.8112935632700875
2,3000,0.7427384138714594,0.7251682562639541,0.9533818810895981,0.7852422463956634,0.8547427762614259,0.8348617131199466,0.7220816595895414,0.5745130158842143,0.8445462776379009


==> results.csv <==
,accuracy,clf_name,n_split,std,vocab_size
0,0.5034877595821206,freq_table_cosine,10.0,0.01259737778133115,250.0
1,0.5238635472711414,freq_table_cosine,10.0,0.02089910169706946,1000.0
2,0.5422420594086576,freq_table_cosine,10.0,0.011465144825107543,3000.0
3,0.675010902694068,NeuralNet,10.0,0.025218127713245844,250.0
4,0.6949367398739696,NeuralNet,10.0,0.05223649797228754,1000.0
5,0.7204078832603221,NeuralNet,10.0,0.055271882379772555,3000.0


==> results1.csv <==
,accuracy,clf_name,n_split,std,vocab_size
0,0.779921568627451,freq_table_chisq,10.0,0.08522820080815388,250.0
1,0.8532941176470589,freq_table_chisq,10.0,0.030550731155960645,1000.0
2,0.8714117647058824,freq_table_chisq,10.0,0.06352032130556341,3000.0
3,0.7958039215686274,freq_table_LL,10.0,0.053382344838761336,250.0
4,0.8394509803921568,freq_table_LL,10.0,0.03956052308228038,1000.0
5,0.8908627450980392,freq_table_LL,10.0,0.031098830442670363,3000.0
6,0.7760392156862745,freq_table_CR,10.0,0.041921348520121374,250.0
7,0.8414901960784315,freq_table_CR,10.0,0.0453180651403624,1000.0
8,0.8869803921568629,freq_table_CR,10.0,0.05292048978551497,3000.0
9,0.8254509803921568,freq_table_HC,10.0,0.06622911776541056,250.0
10,0.8809019607843137,freq_table_HC,10.0,0.0629235330472595,1000.0
11,0.9109019607843137,freq_table_HC,10.0,0.03858424975432579,3000.0
12,0.7641568627450981,multinomial_NB,10.0,0.048281884083391576,250.0
13,0.8371372549019608,multinomial_NB,10.0,0.04924311398844248,1000.0
14,0.8867843137254902,multinomial_NB,10.0,0.06463407780606784,3000.0
15,0.7285490196078432,KNN_5,10.0,0.058162508154854485,250.0
16,0.7205882352941176,KNN_5,10.0,0.06781122450152904,1000.0
17,0.7458823529411764,KNN_5,10.0,0.042282439505114316,3000.0
18,0.8769411764705882,SVM,10.0,0.034402596398891254,250.0
19,0.8947843137254902,SVM,10.0,0.03335549436343498,1000.0
20,0.9049019607843137,SVM,10.0,0.03246919102800486,3000.0


==> sim_measures_10cv_500_2000_4000.csv <==
vocab_size,KNN_2,KNN_5,SVM,freq_table_CR,freq_table_FT,freq_table_HC,freq_table_LL,freq_table_Neyman,freq_table_chisq,freq_table_cosine,freq_table_modLL,multinomial_NB
500.0,0.7118867777547507,0.6926054697432686,0.9429258878742316,0.7521638512495572,0.7542219498178173,0.8184072132294474,0.7602192806465979,0.7142015782797662,0.7428235892415941,0.5142688219930303,0.7499356959026164,0.7764168581091508
2000.0,0.7234549746384642,0.7017738377126261,0.953209693089404,0.7946728281015518,0.8100952288564451,0.8504586535677383,0.8224338990624094,0.7579930360499794,0.7542216558562292,0.5313225625807476,0.8046111549603813,0.8322891817726179
4000.0,0.7267965829905007,0.7089722220997382,0.9562088361913748,0.8028965505077451,0.8262073369872758,0.8573135438392265,0.8390611013858821,0.7596209953245409,0.7431661279820567,0.5404921798868539,0.8178076785706411,0.8502877149042934


==> sim_measures_Gut_full_10cv.csv <==
,vocab_size,KNN_2,KNN_5,SVM,freq_table_CR,freq_table_HC,freq_table_LL,freq_table_chisq,freq_table_cosine,multinomial_NB
0,250,0.7234562239752131,0.7058902553203372,0.9346987114193788,0.7251704609758644,0.7913270307968858,0.7314245672517973,0.7165991289918147,0.5372359673761429,0.7406816381303455
1,1000,0.7400824709235245,0.7235397090662163,0.9516663212618006,0.7737581225261295,0.8368325785869559,0.7962125988997018,0.7522503494468378,0.5566034061329207,0.8112935632700875
2,3000,0.7427384138714594,0.7251682562639541,0.9533818810895981,0.7852422463956634,0.8547427762614259,0.8348617131199466,0.7220816595895414,0.5745130158842143,0.8445462776379009

